QUBIC VII: The feedhorn-switch system of the technological demonstrator

We present the design, manufacturing and performance of the horn-switch system developed for the technological demonstrator of QUBIC (the $Q$\&$U$ Bolometric Interferometer for Cosmology). This system is constituted of 64 back-to-back dual-band (150\,GHz and 220\,GHz) corrugated feed-horns interspersed with mechanical switches used to select desired baselines during the instrument self-calibration. We manufactured the horns in aluminum platelets milled by photo-chemical etching and mechanically tightened with screws. The switches are based on steel blades that open and close the wave-guide between the back-to-back horns and are operated by miniaturized electromagnets. We also show the current development status of the feedhorn-switch system for the QUBIC full instrument, based on an array of 400 horn-switch assemblies.

==> author_list/email.txt <==
aniello.mennella@fisica.unimi.it

